On the Optimum Energy-per-bit Launch Power in Coherent Hollow-core Fibre Transmission Systems

We investigate the optimum energy per bit in hollow-core-fibre transmission systems. We show that a 1000 km C-band link can achieve a 41.5% reduction in total power consumption when operating at the minimum energy-per-bit launch power with only 2.2% throughput penalty.

==> Data/DispAtt.txt <==
freq	att	D	wav
186.064489032258	0.0766816357612552	3.42320655389523	1611.22877105273
186.214489032258	0.0765861491739003	3.41861980069163	1609.93088968532
186.364489032258	0.0764906625865454	3.41409139144873	1608.63509758079
186.514489032258	0.0763951759991905	3.40956298220583	1607.34138969842
186.664489032258	0.0762996894118357	3.40503457296292	1606.04976101369
186.814489032258	0.0762042028244808	3.40050616372002	1604.76020651821
186.964489032258	0.0761087162371259	3.39597775447711	1603.47272121967
187.114489032258	0.076013229649771	3.39144934523421	1602.18730014177
187.264489032258	0.0759177430624161	3.38692093599131	1600.90393832414
187.414489032258	0.0758222564750612	3.38240948845888	1599.62263082231
187.564489032258	0.0757937158770427	3.3779386379587	1598.34337270762
187.714489032258	0.0757730633513516	3.37346778745852	1597.06615906714
187.864489032258	0.0757524108256605	3.36899693695834	1595.79098500368
188.014489032258	0.0757317582999694	3.36452608645815	1594.51784563563
188.164489032258	0.0757111057742783	3.36005523595797	1593.24673609697
188.314489032258	0.0756904532485872	3.35558438545779	1591.97765153719
188.464489032258	0.0756698007228961	3.35111353495761	1590.7105871212
188.614489032258	0.075649148197205	3.34666582923123	1589.44553802931
188.764489032258	0.0756284956715139	3.34224776178428	1588.18249945713
188.914489032258	0.0756000499465679	3.33782969433734	1586.92146661556
189.064489032258	0.0755284542168808	3.3334116268904	1585.66243473067
189.214489032258	0.0754568584871936	3.32899355944345	1584.40539904368
189.364489032258	0.0753852627575065	3.32457549199651	1583.15035481088
189.514489032258	0.0753136670278194	3.32015742454957	1581.89729730359
189.664489032258	0.0752420712981323	3.31573935710262	1580.64622180809
189.814489032258	0.0751704755684452	3.31134699775504	1579.39712362554
189.964489032258	0.0750988798387581	3.30698217308407	1578.14999807197
190.114489032258	0.0750272841090709	3.30261734841309	1576.90484047816
190.264489032258	0.0749556883793838	3.29825252374211	1575.66164618965
190.414489032258	0.074902781366202	3.29388769907114	1574.42041056662
190.564489032258	0.0749062487449863	3.28952287440016	1573.18112898386
190.714489032258	0.0749097161237706	3.28515804972919	1571.94379683073
190.864489032258	0.0749131835025549	3.28079322505821	1570.70840951106
191.014489032258	0.0749166508813392	3.27644993783964	1569.47496244315
191.164489032258	0.0749201182601235	3.27213568731498	1568.24345105963
191.314489032258	0.0749235856389078	3.26782143679033	1567.01387080751
191.464489032258	0.0749270530176921	3.26350718626567	1565.78621714803
191.614489032258	0.0749305203964764	3.25919293574102	1564.56048555665
191.764489032258	0.0749339877752607	3.25487868521636	1563.336671523
191.914489032258	0.0749444059782372	3.25056443469171	1562.1147705508
192.064489032258	0.0749823245507853	3.24625018416705	1560.89477815781
192.214489032258	0.0750202431233334	3.2419471830991	1559.6766898758
192.364489032258	0.0750581616958815	3.23767529121171	1558.46050125045
192.514489032258	0.0750960802684296	3.23340339932432	1557.24620784136
192.664489032258	0.0751339988409777	3.22913150743693	1556.03380522191
192.814489032258	0.0751719174135258	3.22485961554955	1554.82328897931
192.964489032258	0.0752098359860739	3.22058772366216	1553.61465471444
193.114489032258	0.0752477545586221	3.21631583177477	1552.40789804188
193.264489032258	0.0752856731311702	3.21204393988739	1551.20301458982
193.414489032258	0.0753236088145836	3.207772048	1550
193.564489032258	0.075381703907874	3.20354073034539	1548.79884992768
193.714489032258	0.0754397990011644	3.19930941269077	1547.59956004157
193.864489032258	0.0754978940944548	3.19507809503616	1546.40212602379
194.014489032258	0.0755559891877452	3.19084677738155	1545.20654356982
194.164489032258	0.0756140842810357	3.18661545972694	1544.01280838842
194.314489032258	0.0756721793743261	3.18238414207233	1542.82091620163
194.464489032258	0.0757302744676165	3.17815282441771	1541.63086274466
194.614489032258	0.0757883695609069	3.1739215067631	1540.44264376589
194.764489032258	0.0758464646541973	3.16971524065282	1539.25625502679
194.914489032258	0.0759045597474877	3.16552387261926	1538.07169230187
195.064489032258	0.0759626548407782	3.1613325045857	1536.88895137865
195.214489032258	0.0760207499340686	3.15714113655214	1535.70802805759
195.364489032258	0.076078845027359	3.15294976851858	1534.52891815205
195.514489032258	0.0761369401206494	3.14875840048503	1533.35161748824
195.664489032258	0.0761950352139398	3.14456703245147	1532.17612190516
195.814489032258	0.0762531303072303	3.14037566441791	1531.00242725457
195.964489032258	0.0763112254005207	3.1361890713535	1529.83052940092
196.114489032258	0.0763693204938111	3.13203070085627	1528.66042422133
196.264489032258	0.0764274155871015	3.12787233035903	1527.4921076055
196.414489032258	0.0764855106803919	3.1237139598618	1526.32557545571
196.564489032258	0.0765436057736824	3.11955558936457	1525.16082368673
196.714489032258	0.0766017008669728	3.11539721886734	1523.99784822581
196.864489032258	0.0766597959602632	3.11123884837011	1522.83664501258
197.014489032258	0.0767178910535536	3.10708047787287	1521.67720999908
197.164489032258	0.076775986146844	3.10292210737564	1520.51953914962
197.314489032258	0.0768340812401344	3.09877975285842	1519.36362844083
197.464489032258	0.0768921763334249	3.09465046398325	1518.20947386153
197.614489032258	0.0769502714267153	3.09052117510807	1517.05707141273
197.764489032258	0.0770083665200057	3.0863918862329	1515.90641710757
197.914489032258	0.0770664616132961	3.08226259735773	1514.75750697129
198.064489032258	0.0771245567065865	3.07813330848256	1513.61033704115
198.214489032258	0.077182651799877	3.07400401960739	1512.46490336643
198.364489032258	0.0772407468931674	3.06987473073221	1511.32120200833
198.514489032258	0.0772988419864578	3.06574544185704	1510.17922903997
198.664489032258	0.0773569370797482	3.06163743571406	1509.03898054635
198.814489032258	0.0774150321730386	3.05753339577963	1507.90045262425
198.964489032258	0.077473127266329	3.05342935584519	1506.76364138223
199.114489032258	0.0775312223596195	3.04932531591075	1505.6285429406
199.264489032258	0.0775893174529099	3.04522127597632	1504.49515343132
199.414489032258	0.0776474125462003	3.04111723604188	1503.363468998
199.564489032258	0.0777055076394907	3.03701319610744	1502.23348579587
199.714489032258	0.0777636027327811	3.032909156173	1501.10519999166
199.864489032258	0.0778216978260716	3.02880549226201	1499.97860776365
200.014489032258	0.077879792919362	3.02472124049692	1498.85370530157
200.164489032258	0.0779693754339736	3.02063698873182	1497.73048880656
200.314489032258	0.0780721884351088	3.01655273696672	1496.60895449117
200.464489032258	0.078175001436244	3.01246848520162	1495.48909857924
200.614489032258	0.0782778144373793	3.00838423343652	1494.37091730595
200.764489032258	0.0783806274385145	3.00429998167142	1493.2544069177
200.914489032258	0.0784834404396497	3.00021572990632	1492.13956367212
201.064489032258	0.078586253440785	2.99613147814122	1491.02638383799
201.214489032258	0.0786890664419202	2.99204849547005	1489.91486369522
201.364489032258	0.0787918794430554	2.98798080129969	1488.80499953482
201.514489032258	0.0788946924441907	2.98391310712932	1487.69678765883
201.664489032258	0.0789975054453259	2.97984541295896	1486.59022438028
201.814489032258	0.0790955369407527	2.97577771878859	1485.4853060232
201.964489032258	0.0791907147404977	2.97171002461823	1484.3820289225
202.114489032258	0.0792858925402427	2.96764233044786	1483.280389424
202.264489032258	0.0793810703399877	2.9635746362775	1482.18038388433
202.414489032258	0.0794762481397327	2.95950694210713	1481.08200867095
202.564489032258	0.0795714259394777	2.95543938094697	1479.98526016205
202.714489032258	0.0796666037392227	2.95138157644933	1478.89013474658
202.864489032258	0.0797617815389677	2.94732377195169	1477.79662882413
203.014489032258	0.0798569593387127	2.94326596745404	1476.70473880495
203.164489032258	0.0799521371384577	2.9392081629564	1475.61446110988
203.314489032258	0.0800473149382027	2.93515035845876	1474.52579217035
203.464489032258	0.0801504036704204	2.93109255396111	1473.43872842828
203.614489032258	0.0802674860115425	2.92703474946347	1472.35326633609
203.764489032258	0.0803845683526646	2.92297694496582	1471.26940235666
203.914489032258	0.0805016506937867	2.91891914046818	1470.18713296324
204.064489032258	0.0806187330349088	2.91486362094411	1469.10645463949
204.214489032258	0.0807358153760309	2.91080857960457	1468.02736387938
204.364489032258	0.080852897717153	2.90675353826502	1466.94985718717
204.514489032258	0.080969980058275	2.90269849692548	1465.87393107739
204.664489032258	0.0810870623993971	2.89864345558594	1464.79958207478
204.814489032258	0.0812041447405192	2.8945884142464	1463.72680671426
204.964489032258	0.0813212270816413	2.89053337290686	1462.6556015409
205.114489032258	0.0814383094227634	2.88647833156731	1461.58596310986
205.264489032258	0.0815756684202997	2.88242329022777	1460.51788798639
205.414489032258	0.081715015057604	2.87836710595639	1459.45137274577
205.564489032258	0.0818543616949084	2.87430984357883	1458.38641397326
205.714489032258	0.0819937083322127	2.87025258120127	1457.32300826409
205.864489032258	0.082133054969517	2.86619531882371	1456.26115222341
206.014489032258	0.0822724016068213	2.86213805644615	1455.20084246627
206.164489032258	0.0824117482441256	2.85808079406859	1454.14207561755
206.314489032258	0.0825510948814299	2.85402353169103	1453.08484831197
206.464489032258	0.0826904415187343	2.84996626931346	1452.029157194
206.614489032258	0.0828297881560386	2.8459090069359	1450.97499891788
206.764489032258	0.0829691347933429	2.84185109009144	1449.92237014756
206.914489032258	0.0831176952257249	2.8377849593759	1448.87126755663
207.064489032258	0.0832911231978408	2.83371882866037	1447.82168782836
207.214489032258	0.0834645511699566	2.82965269794483	1446.77362765559
207.364489032258	0.0836379791420725	2.82558656722929	1445.72708374076
207.514489032258	0.0838114071141883	2.82152043651376	1444.68205279583
207.664489032258	0.0839848350863042	2.81745430579822	1443.63853154225
207.814489032258	0.08415826305842	2.81338817508269	1442.59651671094
207.964489032258	0.0843316910305359	2.80932204436715	1441.55600504228
208.114489032258	0.0845051190026517	2.80525591365161	1440.516993286
208.264489032258	0.0846785469747676	2.80118102848365	1439.47947820123
208.414489032258	0.0848519749468834	2.79709745447048	1438.44345655641
208.564489032258	0.0850254029189993	2.79301388045732	1437.4089251293
208.714489032258	0.0852110058989726	2.78893030644415	1436.3758807069
208.864489032258	0.0854122410594119	2.78484673243098	1435.34432008544
209.014489032258	0.0856134762198511	2.78076315841782	1434.31424007037
209.164489032258	0.0858147113802903	2.77667958440465	1433.28563747628
209.314489032258	0.0860159465407296	2.77259601039149	1432.2585091269
209.464489032258	0.0862171817011688	2.76851243637832	1431.23285185505
209.614489032258	0.0864184168616081	2.76442886236515	1430.20866250264
209.764489032258	0.0866196520220473	2.76032470677021	1429.18593792059
209.914489032258	0.0868208871824866	2.75621527942332	1428.16467496882
210.064489032258	0.0870221223429258	2.75210585207644	1427.14487051623
210.214489032258	0.0872233575033651	2.74799642472955	1426.12652144066
210.364489032258	0.0874245926638043	2.74388699738267	1425.10962462884
210.514489032258	0.0876235891067058	2.73977757003578	1424.0941769764
210.664489032258	0.0878193190784899	2.7356681426889	1423.08017538777
210.814489032258	0.088015049050274	2.73155871534201	1422.06761677622
210.964489032258	0.0882107790220581	2.72744928799513	1421.0564980638
211.114489032258	0.0884065089938422	2.72333986064824	1420.0468161813
211.264489032258	0.0886022389656263	2.71919748648148	1419.03856806822
211.414489032258	0.0887979689374104	2.715053509134	1418.03175067276
211.564489032258	0.0889936989091945	2.71090953178651	1417.02636095176
211.714489032258	0.0891894288809786	2.70676555443903	1416.0223958707
211.864489032258	0.0893851588527627	2.70262157709154	1415.01985240365
212.014489032258	0.0895808888245468	2.69847759974406	1414.01872753322
212.164489032258	0.0897766187963309	2.69433362239657	1413.01901825059
212.314489032258	0.0899726563954857	2.69018964504908	1412.02072155542
212.464489032258	0.0901702649395934	2.6860456677016	1411.02383445585
212.614489032258	0.0903678734837011	2.68190169035411	1410.02835396846
212.764489032258	0.0905654820278088	2.67771369348546	1409.03427711824
212.914489032258	0.0907630905719164	2.67352440509913	1408.04160093858
213.064489032258	0.0909606991160241	2.66933511671279	1407.0503224712
213.214489032258	0.0911583076601318	2.66514582832646	1406.06043876616
213.364489032258	0.0913559162042394	2.66095653994013	1405.07194688182
213.514489032258	0.0915535247483471	2.65676725155379	1404.0848438848
213.664489032258	0.0917511332924548	2.65257796316746	1403.09912684994
213.814489032258	0.0919487418365625	2.64838867478112	1402.11479286032
213.964489032258	0.0921463503806701	2.64419938639479	1401.13183900718
214.114489032258	0.0923439589247778	2.64001009800845	1400.15026238992
214.264489032258	0.0925511662367142	2.6357724988471	1399.17006011605
214.414489032258	0.0927623840716851	2.63152615904001	1398.19122930119
214.564489032258	0.0929736019066559	2.62727981923292	1397.21376706902
214.714489032258	0.0931848197416267	2.62303347942584	1396.23767055124
214.864489032258	0.0933960375765975	2.61878713961875	1395.26293688759
215.014489032258	0.0936072554115684	2.61454079981166	1394.28956322577
215.164489032258	0.0938184732465392	2.61029446000457	1393.31754672145
215.314489032258	0.09402969108151	2.60604812019749	1392.3468845382
215.464489032258	0.0942409089164808	2.6018017803904	1391.37757384753
215.614489032258	0.0944521267514517	2.59755544058331	1390.40961182877
215.764489032258	0.0946633445864225	2.59326894307786	1389.44299566913
215.914489032258	0.0948745624213933	2.58895293479139	1388.47772256363
216.064489032258	0.0950864398301154	2.58463692650493	1387.51378971508
216.214489032258	0.0953209313218118	2.58032091821846	1386.55119433403
216.364489032258	0.0955554228135081	2.576004909932	1385.5899336388
216.514489032258	0.0957899143052045	2.57168890164553	1384.6300048554
216.664489032258	0.0960244057969008	2.56737289335907	1383.67140521752
216.814489032258	0.0962588972885972	2.5630568850726	1382.7141319665
216.964489032258	0.0964933887802935	2.55874087678613	1381.75818235134
217.114489032258	0.0967278802719899	2.55442486849967	1380.8035536286
217.264489032258	0.0969623717636862	2.55009559134714	1379.85024306245
217.414489032258	0.0971968632553826	2.54569516634392	1378.89824792459
217.564489032258	0.097431354747079	2.54129474134071	1377.94756549425
217.714489032258	0.0976658462387753	2.5368943163375	1376.99819305816
217.864489032258	0.0979003377304717	2.53249389133428	1376.05012791053
218.014489032258	0.098134829222168	2.52809346633107	1375.10336735299
218.164489032258	0.0983955073271576	2.52369304132786	1374.15790869463
218.314489032258	0.0986568779769281	2.51929261632464	1373.2137492519
218.464489032258	0.0989182486266986	2.51489219132143	1372.27088634864
218.614489032258	0.0991796192764691	2.51049176631822	1371.32931731603
218.764489032258	0.0994409899262396	2.506091341315	1370.38903949257
218.914489032258	0.09970236057601	2.50163178083239	1369.45005022406
219.064489032258	0.0999637312257805	2.49713041603565	1368.51234686355
219.214489032258	0.100225101875551	2.49262905123892	1367.57592677136
219.364489032258	0.100486472525322	2.48812768644218	1366.64078731501
219.514489032258	0.100747843175092	2.48362632164545	1365.70692586923
219.664489032258	0.101009213824862	2.47912495684871	1364.77433981591
219.814489032258	0.101270584474633	2.47462359205197	1363.8430265441
219.964489032258	0.101531955124403	2.47012222725524	1362.91298344996
220.114489032258	0.101840154196597	2.4656208624585	1361.98420793674
220.264489032258	0.102190005640091	2.46111949766177	1361.05669741478
220.414489032258	0.102539857083585	2.45661813286503	1360.13044930147
220.564489032258	0.102889708527079	2.45201413624165	1359.20546102122
220.714489032258	0.103239559970572	2.44739330074004	1358.28173000543
220.864489032258	0.103589411414066	2.44277246523844	1357.35925369249
221.014489032258	0.10393926285756	2.43815162973683	1356.43802952776
221.164489032258	0.104289114301054	2.43353079423523	1355.51805496349
221.314489032258	0.104638965744547	2.42890995873362	1354.59932745887
221.464489032258	0.104988817188041	2.42428912323201	1353.68184447996
221.614489032258	0.105338668631535	2.41966828773041	1352.7656034997
221.764489032258	0.105688520075029	2.4150474522288	1351.85060199783
221.914489032258	0.106000530309221	2.4104266167272	1350.93683746094
222.064489032258	0.106301687082979	2.40580578122559	1350.0243073824
222.214489032258	0.106602843856736	2.40104757752613	1349.11300926233
222.364489032258	0.106904000630494	2.39628561188505	1348.20294060761
222.514489032258	0.107205157404251	2.39152364624398	1347.29409893186
222.664489032258	0.107506314178008	2.3867616806029	1346.38648175537
222.814489032258	0.107807470951766	2.38199971496182	1345.48008660513
222.964489032258	0.108108627725523	2.37723774932075	1344.57491101476
223.114489032258	0.10840978449928	2.37247578367967	1343.67095252454
223.264489032258	0.108710941273038	2.36771381803859	1342.76820868134
223.414489032258	0.109012098046795	2.36295185239752	1341.86667703863
223.564489032258	0.109313254820553	2.35818988675644	1340.96635515644
223.714489032258	0.109644017830972	2.35342792111536	1340.06724060135
223.864489032258	0.110033625596358	2.34851279840524	1339.16933094646
224.014489032258	0.110423233361745	2.34358528631698	1338.27262377136
224.164489032258	0.110812841127131	2.33865777422872	1337.37711666213
224.314489032258	0.111202448892518	2.33373026214046	1336.4828072113
224.464489032258	0.111592056657905	2.32880275005219	1335.58969301784
224.614489032258	0.111981664423291	2.32387523796393	1334.69777168714
224.764489032258	0.112371272188678	2.31894772587567	1333.80704083096
224.914489032258	0.112760879954064	2.3140202137874	1332.91749806747
225.064489032258	0.113150487719451	2.30909270169914	1332.02914102114
225.214489032258	0.113540095484837	2.30416518961088	1331.1419673228
225.364489032258	0.113929703250224	2.29923767752262	1330.2559746096
225.514489032258	0.11427539152407	2.29417252075376	1329.37116052493
225.664489032258	0.114613720316121	2.28905137178128	1328.4875227185
225.814489032258	0.114952049108172	2.2839302228088	1327.60505884622
225.964489032258	0.115290377900223	2.27880907383632	1326.72376657025
226.114489032258	0.115628706692275	2.27368792486384	1325.84364355895
226.264489032258	0.115967035484326	2.26856677589136	1324.96468748686
226.414489032258	0.116305364276377	2.26344562691888	1324.08689603468
226.564489032258	0.116643693068429	2.2583244779464	1323.21026688925
226.714489032258	0.11698202186048	2.25320332897392	1322.33479774354
226.864489032258	0.117320350652531	2.24808218000144	1321.46048629661
227.014489032258	0.117658679444583	2.24296103102896	1320.58733025362
227.164489032258	0.117997008236634	2.23776583800638	1319.71532732578
227.314489032258	0.118334972942434	2.23241797983993	1318.84447523033
227.464489032258	0.118641955209763	2.22707012167347	1317.97477169056
227.614489032258	0.118948937477092	2.22172226350702	1317.10621443573
227.764489032258	0.119255919744422	2.21637440534057	1316.2388012011
227.914489032258	0.119562902011751	2.21102654717412	1315.37252972789
228.064489032258	0.119869884279081	2.20567868900767	1314.50739776326
228.214489032258	0.12017686654641	2.20033083084121	1313.64340306029
228.364489032258	0.120483848813739	2.19498297267476	1312.78054337797
228.514489032258	0.120790831081069	2.18963511450831	1311.91881648117
228.664489032258	0.121097813348398	2.18428725634186	1311.05822014063
228.814489032258	0.121404795615727	2.17893939817541	1310.19875213294
228.964489032258	0.121711777883057	2.17338815062999	1309.34041024049
229.114489032258	0.122018760150386	2.16777565654526	1308.4831922515
229.264489032258	0.122367309316536	2.16216316246054	1307.62709595998
229.414489032258	0.122766502167054	2.15655066837581	1306.7721191657
229.564489032258	0.123165695017573	2.15093817429109	1305.91825967419
229.714489032258	0.123564887868091	2.14532568020636	1305.06551529669
229.864489032258	0.123964080718609	2.13971318612164	1304.21388385019
230.014489032258	0.124363273569128	2.13410069203691	1303.36336315734
230.164489032258	0.124762466419646	2.12848819795219	1302.51395104648
230.314489032258	0.125161659270165	2.12287570386746	1301.66564535161
230.464489032258	0.125560852120683	2.11726320978274	1300.81844391236
230.614489032258	0.125960044971202	2.11164059949844	1299.972344574
230.764489032258	0.12645061329957	2.10571880175448	1299.12734518738
230.914489032258	0.127042860960821	2.09979700401052	1298.28344360895
231.064489032258	0.127635108622073	2.09387520626656	1297.4406377007
231.214489032258	0.128227356283324	2.0879534085226	1296.59892533021
231.364489032258	0.128819603944575	2.08203161077865	1295.75830437056
231.514489032258	0.129411851605826	2.07610981303469	1294.91877270035
231.664489032258	0.130004099267077	2.07018801529073	1294.08032820367
231.814489032258	0.130596346928328	2.06426621754677	1293.24296877009
231.964489032258	0.131106613345526	2.05834441980281	1292.40669229465
232.114489032258	0.13160115047874	2.05242262205886	1291.57149667782
232.264489032258	0.132095687611953	2.0465008243149	1290.73737982548
232.414489032258	0.132590224745166	2.04053739451935	1289.90433964894
232.564489032258	0.13308476187838	2.0342532590005	1289.07237406489
232.714489032258	0.133579299011593	2.02796912348166	1288.24148099538
232.864489032258	0.134073836144807	2.02168498796281	1287.41165836784
233.014489032258	0.13456837327802	2.01540085244396	1286.58290411502
233.164489032258	0.135062910411234	2.00911671692512	1285.75521617498
233.314489032258	0.135562524449583	2.00283258140627	1284.9285924911
233.464489032258	0.136086541453012	1.99654844588743	1284.10303101204
233.614489032258	0.136610558456442	1.99026431036858	1283.27852969173
233.764489032258	0.137134575459871	1.98398017484973	1282.45508648934
233.914489032258	0.1376585924633	1.97769603933089	1281.63269936929
234.064489032258	0.138182609466729	1.97141190381204	1280.81136630121
234.214489032258	0.138706626470158	1.96512315018512	1279.99108525993
234.364489032258	0.139230643473587	1.95841435317767	1279.17185422548
234.514489032258	0.139754660477016	1.95170555617021	1278.35367118303
234.664489032258	0.140278677480445	1.94499675916276	1277.53653412293
234.814489032258	0.140804240084086	1.9382879621553	1276.72044104065
234.964489032258	0.141335716103308	1.93157916514785	1275.90538993678
235.114489032258	0.141867192122531	1.92487036814039	1275.09137881702
235.264489032258	0.142398668141753	1.91816157113294	1274.27840569213
235.414489032258	0.142930144160976	1.91145277412548	1273.46646857798
235.564489032258	0.143461620180198	1.90474397711803	1272.65556549547
235.714489032258	0.143993096199421	1.89803518011057	1271.84569447054
235.864489032258	0.144524572218643	1.89132638310312	1271.03685353414
236.014489032258	0.145056048237866	1.88461758609566	1270.22904072226
236.164489032258	0.145587524257088	1.87755132891312	1269.42225407585
236.314489032258	0.146126259379875	1.87034345076604	1268.61649164084
236.464489032258	0.146682404512139	1.86313557261896	1267.81175146812
236.614489032258	0.147238549644403	1.85592769447187	1267.00803161352
236.764489032258	0.147794694776668	1.84871981632479	1266.20533013781
236.914489032258	0.148350839908932	1.8415119381777	1265.40364510665
237.064489032258	0.148906985041197	1.83430406003062	1264.60297459062


==> Data/Fig2ThroughputC_HCF.txt <==
lpch	capc
-60	0.00643486506330965
-59	0.00810042585205521
-58	0.0101968981802257
-57	0.0128356547166746
-56	0.0161567878178788
-55	0.0203364772432458
-54	0.0255962256669155
-53	0.0322144224688424
-52	0.0405408021791308
-51	0.0510144896468909
-50	0.0641864703710793
-49	0.0807474902383791
-48	0.101562569124054
-47	0.127713495884667
-46	0.160550836088088
-45	0.201757089752487
-44	0.253422621001803
-43	0.318135746007117
-42	0.399087763025227
-41	0.500192532340821
-40	0.62621819400577
-39	0.782925428161806
-38	0.977202004509638
-37	1.21717705745784
-36	1.51229075305616
-35	1.87328669337747
-34	2.31208757561134
-33	2.8415127369733
-32	3.47480387703294
-31	4.22494691389057
-30	5.10381527884105
-29	6.12120852771879
-28	7.28390728607882
-27	8.59489249493009
-26	10.0528665446353
-25	11.652161145611
-24	13.3830350394231
-23	15.2322815512452
-22	17.1840100574189
-21	19.2204521276226
-20	21.3226694276947
-19	23.4710903930542
-18	25.645857415157
-17	27.8270123456921
-16	29.99457974665
-15	32.1286242892788
-14	34.209362651961
-13	36.2174017865346
-12	38.1341533360485
-11	39.9424369207028
-10	41.62723476454
-9	43.1765051930391
-8	44.5819188703063
-7	45.8393682362275
-6	46.9491298815461
-5	47.9156280185977
-4	48.7468334049165
-3	49.4534060237234
-2	50.0477278377257
-1	50.542967427598
0	50.95228181709
1	51.2882111780187
2	51.5622765611777
3	51.7847589816868
4	51.9646219799082
5	52.1095361238976
6	52.2259680714492
7	52.3193044963374
8	52.3939894705954
9	52.4536611933802
10	52.5012796618845
11	52.5392409653466
12	52.5694765935311
13	52.5935378076298
14	52.6126660245965
15	52.6278505549375
16	52.6398750797157
17	52.6493540623107
18	52.6567599162128
19	52.6624411932524
20	52.6666312671021
21	52.6694458532482
22	52.6708660350891
23	52.6707009435742
24	52.668520376377
25	52.6635416969225
26	52.6544462198409
27	52.6390864099751
28	52.6140245985347
29	52.573814523549
30	52.5098983156745
31	52.4089489286207
32	52.2504632052962
33	52.003463597222
34	51.6224290892808
35	51.0432732852479
36	50.1815330511923
37	48.9366513565693
38	47.2066719756847
39	44.913743012289
40	42.0318665384146
41	38.6017630704845
42	34.7240023085136
43	30.537211217784
44	26.196463777894
45	21.8610958900596
46	17.6903432876318
47	13.8386709432398
48	10.4428934552616
49	7.6001415702413
50	5.34661053862578
51	3.65211519353061
52	2.43625229303654
53	1.59645305876653
54	1.0329122557849
55	0.662491764709449
56	0.422445318719788
57	0.268353836182673
58	0.170050514317157
59	0.107588224046742
60	0.0680011552675863


==> Data/Fig2ThroughputC_SMF.txt <==
lpch	capc
-30	0.0514270032345456
-29	0.0647052341976305
-28	0.0813996901362251
-27	0.102382242363477
-26	0.12874319783158
-25	0.16184367795803
-24	0.203379210452205
-23	0.255456155137766
-22	0.320682340881657
-21	0.40227267465634
-20	0.504169287351419
-19	0.631173732400481
-18	0.789085533365753
-17	0.984836676760735
-16	1.2266052994086
-15	1.5238840359638
-14	1.88747021289139
-13	2.32933838149611
-12	2.86235405868682
-11	3.49979559386339
-10	4.25467318594248
-9	5.13887173722842
-8	6.16219273774158
-7	7.33141684177618
-6	8.64953443561739
-5	10.1152793764152
-4	11.7230464684599
-3	13.4631894322406
-2	15.3226098537131
-1	17.2854852424079
0	19.333957473598
1	21.4486021991074
2	23.6084986024149
3	25.7906808856051
4	27.9686386146474
5	30.1093083365881
6	32.16767003972
7	34.0778058364855
8	35.7398004121264
9	37.0050206391348
10	37.6708621827976
11	37.5079252722315
12	36.3374654199759
13	34.1278552637274
14	31.0286470197783
15	27.3092778618675
16	23.2669809409768
17	19.1717720967927
18	15.2527153833624
19	11.6971533926276
20	8.64279069074149
21	6.16267444821432
22	4.25716140463569
23	2.86486791674741
24	1.88944263197213
25	1.22800167451131
26	0.790024761562525
27	0.504783872902061
28	0.321078371673617
29	0.203632189969492
30	0.128903986488946
31	0.081501584303402
32	0.051491463259326
33	0.0325158386503084
34	0.0205268432682276
35	0.0129558411816927
36	0.00817628764374181
37	0.00515956759022101
38	0.00325573738907792
39	0.0020543390517531
40	0.001296243166791
41	0.000817891207768679
42	0.000516061257034265
43	0.000325615344523494
44	0.000205450469673155
45	0.000129630911360051
46	8.17917462206208e-05
47	5.16071709233981e-05
48	3.25619505642431e-05
49	2.05452126248839e-05
50	1.29631570856384e-05
51	8.17920087712883e-06
52	5.16072754442216e-06
53	3.25619921748209e-06
54	2.05452291896851e-06
55	1.2963163681108e-06
56	8.17920350279217e-07
57	5.16072858960029e-07
58	3.25619963521034e-07
59	2.05452308442657e-07
60	1.29631643491945e-07


==> Data/Fig3data1span.txt <==
lpch	capc	capcl	capscl	capescl	capoescl	pjbitamp_c	pjbitamp_cl	pjbitamp_scl	pjbitamp_escl	pjbitamp_oescl	pjbittrx_c	pjbittrx_cl	pjbittrx_scl	pjbittrx_escl	pjbittrx_oescl
-12	38.1341533360485	78.2831459914585	149.07487609424	209.565114698551	269.564076273671	0.0226048549265402	0.0326290915172033	0.065717468077488	0.101765150800512	0.132524111130741	18.27396063741	18.7339725474858	20.0288398799229	21.0594517691944	25.7739229783251
-11	39.9424369207028	82.1970509696667	157.475332120275	222.307902467668	289.326224271195	0.021589096675679	0.0310791211812214	0.0632052392211031	0.0967109845688322	0.126965335495034	17.4466651225015	17.8419370866362	18.9614031977879	19.8530936918311	24.0169532458932
-10	41.62723476454	85.8662527107469	165.464226447547	234.535571441116	308.8302072597	0.0207285949094625	0.0297575025450172	0.0612865255013983	0.0925728138816569	0.123221910905748	16.7405516611508	17.0795291390423	18.0470473385398	18.8189432872948	22.504452235916
-9	43.1765051930391	89.2623794991734	172.973436762699	246.140600288144	327.904340330932	0.0200080759591148	0.0286365948539788	0.059926465273753	0.0892681457572414	0.121287011723325	16.1398861644758	16.4297230123806	17.2648803339002	17.9327283260709	21.2006054282596
-8	44.5819188703063	92.3641312740667	179.945326845896	257.027562428802	346.385685586984	0.0194182353299279	0.0276946955852013	0.0591076431510917	0.0867438501401229	0.121224916030026	15.6311284899904	15.878003465945	16.5974643327284	17.1744054164619	20.0758601322254
-7	45.8393682362275	95.1585871434719	186.335728825596	267.117277753679	364.125453448714	0.0189575995971054	0.0269162074680384	0.0588296927861061	0.0849752315980712	0.123175459216187	15.2024129302476	15.4117600134475	16.0300018279241	16.5271913133675	19.1056440961513
-6	46.9491298815461	97.6419021531177	192.116378668171	276.350713809816	380.99399701214	0.0186363864292524	0.0262930420731376	0.0591102985768453	0.0839675484058223	0.127363080597405	14.8431922782216	15.0198559256005	15.5497208369955	15.976815949089	18.2693812074073
-5	47.9156280185977	99.8192135471011	197.27632062928	284.691980947268	396.884839849007	0.0184833105999265	0.0258278933063268	0.0599879312475091	0.0837603630121359	0.134111173822559	14.5440155592821	14.6923429656695	15.1454274330946	15.5109599117536	17.5497423746254
-4	48.7468334049165	101.703741389258	201.821952324223	292.129837490774	411.717279448566	0.0185562097250765	0.0255405756560649	0.0615269714615415	0.0844353485989311	0.143862758505632	14.2964067158013	14.4202912505278	14.807197428653	15.1188462041443	16.9320821144131
-3	49.4534060237234	103.315237777105	205.775634864001	298.677344266593	425.437320664474	0.0189560540135589	0.0254802287394281	0.0638267136197918	0.086128676660686	0.15720899617139	14.0928097268247	14.1957036294586	14.5261803443928	14.7909601086684	16.4040206045287
-2	50.0477278377257	104.678056020426	209.17306851272	304.369632322853	438.016964635218	0.0198400971482855	0.0257522562146318	0.0670387990182596	0.0890509807132948	0.174928558923917	13.9265653386358	14.0114915377535	14.2944917936136	14.5188742402863	15.9551392769182
-1	50.542967427598	105.819144600448	212.059850618149	309.260086135278	449.452132847121	0.0214246164408444	0.026588449786662	0.0714073772018633	0.0935241632682905	0.198045363411184	13.7918863725102	13.8615141196905	14.1051812920898	14.2951628386156	15.5767686908875
0	50.95228181709	106.766225512696	214.487731278852	313.415503121306	459.759671877937	0.0239690036754196	0.0284976204548144	0.0773505648786701	0.100046725116108	0.225939635601442	13.6838086649986	13.7406991427041	13.9522700404871	14.1133930856505	15.2598811115191
1	51.2882111780187	107.54632452331	216.511051819078	316.910904007801	468.973924451048	0.027749803368109	0.032281374205137	0.085476223695	0.109313396985826	0.238563617295578	13.5981197580585	13.6450199451331	13.8307329900185	13.9680981357145	14.9771229265168
2	51.5622765611777	108.184720238012	218.183724341409	319.824624792519	477.143276938804	0.0330503360382668	0.038479498153356	0.0963178364226178	0.12204345221744	0.258643400143468	13.5312906469409	13.5708895906241	13.73619867072	13.8545695291236	14.74485819991
3	51.7847589816868	108.704297774243	219.55694296493	322.234158039163	484.326950062751	0.0401802323735685	0.0471917260226998	0.110262622674134	0.138942431494769	0.286341119899988	13.4804281679898	13.5149205092989	13.6648328394555	13.768782379953	14.5576923199611
4	51.9646219799082	109.125242996068	220.677661164038	324.212995510313	490.592147152965	0.0495135237548121	0.0586094844210453	0.127834346653519	0.160909174783585	0.321555017029806	13.4432412847131	13.4743871707329	13.6135672672495	13.7075592499509	14.4106513063042
5	52.1095361238976	109.464993109165	221.587756990802	325.828520327633	496.011557771464	0.0615286824814436	0.0732067175378135	0.149809969914812	0.189136119575067	0.356481311611852	13.418009122936	13.447345411723	13.5801548608716	13.6686191175142	14.2916404660779
6	52.2259680714492	109.738360497233	222.323747570302	327.140846656382	500.661153053841	0.0768455775299262	0.0917060037260486	0.177231046405098	0.22514840550049	0.402385280964593	13.4035492405011	13.4325286054717	13.5631155167941	13.6505584235078	14.2081298605859
7	52.3193044963374	109.957759466395	222.916898093406	328.202421578364	504.618199582217	0.0962629865129001	0.115069200352968	0.211435135146904	0.270868829474129	0.460973230972772	13.3991921194627	13.4292728282235	13.561701649052	13.6528541874077	14.1584577959817
8	52.3939894705954	110.13348250474	223.39358348245	329.058178962863	507.959444957302	0.120802038767107	0.144529282813662	0.254117175453923	0.32871618535421	0.534626773864054	13.404768521041	13.4374894862377	13.5758964029839	13.6758999989973	14.1420123016221
9	52.4536611933802	110.273989068827	223.775788157537	329.746050157098	510.759470267303	0.15176013299582	0.181648968426648	0.307416016624445	0.401735099293867	0.626451262769458	13.4206146641231	13.4576718307741	13.6064419054526	13.7210758401687	14.1592399869465
10	52.5012796618845	110.386183530856	224.081659998586	330.297671904875	513.089243301176	0.190779241648564	0.228401298086362	0.374026744363296	0.493760511020215	0.740396841455722	13.4475989702787	13.4909306579385	13.6548994405883	13.7908569594169	14.211737529732
11	52.5392409653466	110.475669137948	224.326062347944	330.739173273495	515.014927441578	0.23993262266969	0.287273616323686	0.457343364970517	0.609624133298561	0.881446837584615	13.4871738696276	13.5390602895679	13.7237466034138	13.8889703822782	14.3024170497229
12	52.5694765935311	110.54697190163	224.521090017436	331.091961530943	516.596998447139	0.301834657020588	0.361399518890661	0.561638963428921	0.755413488815332	1.05577007550544	13.5414566791589	13.6046387937099	13.8165184928704	14.0206102024164	14.4356387560767
13	52.5935378076298	110.603732854689	224.676531325223	331.373457742388	517.889697642492	0.379779662211549	0.454725462050853	0.692292766190114	0.938797318410755	1.27132046397958	13.6133446402083	13.6911684121582	13.938001975098	14.1927254692114	14.6177917907204
14	52.6126660245965	110.648869737823	224.800268914167	331.597755432283	518.940815129405	0.477917051061316	0.572220790304579	0.856076150698862	1.16943481416784	1.53787790105457	13.7066707446038	13.8032642114337	14.0944944781088	14.4143978093921	14.8573158764167
15	52.6278505549375	110.684710471381	224.898618606075	331.776190760877	519.791762269178	0.601472145748329	0.720142333789859	1.06151283454181	1.45949062630632	1.86740422874699	13.8264089930827	13.9469014206154	14.2941419117913	14.6973302371827	15.1650370535253
16	52.6398750797157	110.713101149431	224.976608901957	331.917821684715	520.477867689992	0.757024408023451	0.906367677607847	1.31933247064148	1.82428324869733	2.27514299028332	13.9789402835077	14.1297349647731	14.547374330304	15.0564742100248	15.5552465817715
17	52.6493540623107	110.735491042168	225.038204794013	332.029817888514	521.028818792589	0.952857938058222	1.14081490913436	1.64304191327534	2.28310155604841	2.78006445550143	14.1723933415939	14.3615085297777	14.8674630853339	15.5108291978914	16.0461252772763
18	52.6567599162128	110.752996354847	225.086478857858	332.117763936042	521.469169393038	1.19940300318687	1.43597133099782	2.04964480501219	2.86023338164444	3.40594105401174	14.4170791592487	14.6545753253261	15.2712297491676	16.0844582708792	16.6607994534933
19	52.6624411932524	110.766443291905	225.123730372623	332.185875656967	521.818838901076	1.50979231881308	1.80755957489347	2.56054826613608	3.58626166435494	4.18190920379547	14.726042538698	15.0245588437234	15.7799454175343	16.8077750454218	17.4278855555813
20	52.6666312671021	110.776389215278	225.151549365878	332.23712427108	522.093533466411	1.90056213556895	2.27537715312828	3.20270589390626	4.49969865545845	5.14481265152541	15.1157608914984	15.4911897497541	16.4204696995815	17.7191725767908	18.3838197583711
21	52.6694458532482	110.783118123124	225.170816509677	332.273253500321	522.305019243135	2.39253633495273	2.86435528638203	4.01005978258689	5.64904811252474	6.34054193855551	15.6070288879834	16.0793651615592	17.2266925866523	18.8670846343712	19.574188458009
22	52.6708660350891	110.786602875334	225.181620725174	332.294660456624	522.461167061872	3.01194234966271	3.60589564944277	5.02536202994387	7.09541106525048	7.82614882757275	16.2260785959953	16.8204898513014	18.241360699889	20.3125960599317	21.055840210897
23	52.6707009435742	110.786420848999	225.183062535535	332.300088831236	522.565660689527	3.7918217991244	4.53956072047583	6.3024800512111	8.91578539983084	9.67412176164348	17.0059994639635	17.7541766344191	19.5183941012759	22.1327544817457	22.9011677004822
24	52.668520376377	110.781600915444	225.172890032371	332.286048706417	522.617210190218	4.77381786872528	5.71521671947916	7.90932304440273	11.207257836951	11.973835832416	17.9885426232139	18.9304075806171	21.1258341420405	24.4247853771471	25.1995770924181
25	52.6635416969225	110.770366109157	225.146881832662	332.245824873496	522.608027303042	6.01044837892849	7.19576111986962	9.93157446446967	14.0923570350463	14.8372021689314	19.2264224204289	20.4122923224236	23.1496122883818	27.3114847747922	28.0631758220149
26	52.6544462198409	110.749715631711	225.09784185693	332.167855813692	522.52118652882	7.56801298467514	9.06061553174485	12.4774869490023	17.7259433156913	18.4061914686894	20.7862699404902	22.2796110989065	25.6984044640245	30.9481739533946	31.6343632217189
27	52.6390864099751	110.714758449331	225.013996397254	332.033146495928	522.32629467396	9.53034376184957	11.4102405898978	15.6841094840264	22.3041812784753	22.8595676100238	22.752457735851	24.6334099352024	28.9099534210675	35.5317763133399	36.0926750956704
28	52.6140245985347	110.657664390678	224.876475774622	331.811206714307	521.972603305624	12.003706853197	14.3720532369408	19.7255048382994	28.0764277498326	28.4210172251341	25.2321189602493	27.6020451047551	32.9594368881001	41.3128703748147	41.6630915336833
29	52.573814523549	110.566033299653	224.655414586698	331.453775938516	521.378317687935	15.123329448984	18.1083377700317	24.8238406984259	35.3613656279725	35.3765325492697	28.3618590536458	31.3492939326925	38.0707949526778	48.6120820742221	48.6337006468067
30	52.5098983156745	110.420398657713	224.304024557303	330.885326916688	520.414433789074	19.062318555896	22.8271138212974	31.2648165273222	44.5696034824493	44.09655333118	32.3169623911563	36.0855336223179	44.5325231851656	57.8430841802072	57.3782756494382
31	52.4089489286207	110.190494459054	223.749836597538	329.989137827787	518.881182519159	24.044261877836	28.7975925625963	39.4199310786896	56.2365650550744	55.0605124295256	37.3244366233347	42.0836750616999	52.720499451184	69.5460940562747	68.3814811461832
32	52.2504632052962	109.829878874824	222.882342867086	328.587890998491	516.475658546657	30.36174679226	36.3730575663528	49.7799699927226	71.0723680296713	68.9086935724653	43.6822028667901	49.7027636080808	63.1323063048669	84.4386548598217	82.2917056963088
33	52.003463597222	109.268672443614	221.536903801413	326.418999056105	512.751745680274	38.4047222603478	46.0261499285145	63.0073887204781	90.0404099423493	86.5064332483662	51.788446186713	59.4243176490519	76.4408165103135	103.495509102325	99.9866408892583
34	51.6224290892808	108.404844024496	219.476808233876	323.108461391294	507.080221790252	48.7055511495977	58.4052148052456	80.0208039950246	114.484704537114	109.074041015323	62.1880627686513	71.910146371488	93.5803232168859	128.0776633259	122.705020302184
35	51.0432732852479	107.096162085321	216.379835745114	318.154503412961	498.630045126312	62.0123774208144	74.4262961544723	102.133453274056	146.33876740117	138.374931872825	75.6478665892011	88.0962538027553	115.887045376352	160.14338104921	152.236912448522
36	50.1815330511923	105.157988157647	211.842689402607	310.942948852146	486.408740180297	79.409593618121	95.4240940845109	131.279704690517	188.466503435826	177.032698247627	93.2792376421484	109.346003638403	145.327864711485	202.591281039606	191.242969217343
37	48.9366513565693	102.37557386683	205.42223532557	300.822306121622	469.404546221533	102.513875065587	123.39681923887	170.379617367459	245.208483514397	229.031393595	116.736343924944	137.697105378456	184.866851406575	259.808464668136	243.756432062646
38	47.2066719756847	98.5392855235973	196.725511481553	287.249947343998	446.835708823936	133.786876428691	161.395308137469	223.914255287041	323.241649541686	300.496056048089	148.530555041716	176.252326759239	239.041932310664	338.53146957685	315.964828716666
39	44.913743012289	93.5008298627065	185.530489731266	269.970440657483	418.425334340533	177.02624144331	214.133615055055	298.82991475137	432.934429343886	400.921557841459	192.522611892986	229.791230096009	314.870404938781	449.202877064695	417.440634084522
40	42.0318665384146	87.2290419859952	171.881353327464	249.136220536097	384.55404288865	238.143220213017	288.960986712249	405.998100627793	590.555021102877	545.17858429617	254.702085124807	305.744387821194	423.312369699961	608.18393106446	563.152650952912
41	38.6017630704845	79.8336047757171	156.101339304939	225.297966820602	346.199882626708	326.444801918581	397.479353432803	562.695420402972	822.063640531788	757.068974699165	344.475066461917	415.817495673942	581.759958947299	841.557824442898	777.034319423019
42	34.7240023085136	71.5433599380431	138.721645831962	199.283315275115	304.727051012894	456.864193691211	558.381449837226	797.029964299344	1169.93779392177	1075.55297278934	476.907966117448	578.844564810689	818.482996968845	1191.97676890539	1098.23556685844
43	30.537211217784	62.6584758283563	120.381982001811	172.053552406616	261.670684166535	654.014723353946	802.639424678777	1156.12830777943	1705.86910367303	1566.6439534084	676.806588499598	826.004180693756	1180.8496153249	1731.39603955181	1593.05883447166
44	26.196463777894	53.5077945044513	101.758764082874	144.610756906269	218.612140491991	959.785595813921	1183.26839273988	1721.6804698046	2554.98457320647	2346.17599710629	986.354067264916	1210.62889252423	1750.92610802379	2585.35575785387	2377.79363729976
45	21.8610958900596	44.4268196331786	83.5343701235833	117.961284008774	177.132881095065	1447.92134073357	1794.13488103079	2640.1154836035	3943.04921602287	3623.48634361805	1479.75871995281	1827.08794884181	2675.7415378324	3980.28177106757	3662.50789601007
46	17.6903432876318	35.7497119519194	66.3821445751899	93.0912184164213	138.768383568239	2252.58214692908	2806.90534478603	4182.21535850002	6289.96938706836	5789.33641663708	2291.92564573425	2847.85672369417	4227.0466910676	6337.14891779868	5839.1460333687
47	13.8386709432398	27.7973247808351	50.9296932607932	70.9002886133529	104.883448849983	3625.12107091677	4544.61725443348	6862.16292159846	10396.7382539479	9589.68833036263	3675.41491798161	4597.28419312426	6920.59641705976	10458.6844051681	9655.59005342559
48	10.4428934552616	20.8463030814263	37.6800804807018	52.0745268742143	76.4569096178046	6047.78093069771	7629.06415031463	11676.1258761932	17820.0774875134	16472.6768701215	6114.42912575799	7699.2924298461	11755.106599218	17904.418148171	16563.0807333505
49	7.6001415702413	15.08106640443	26.9124409682065	36.9436984304726	53.8702366600854	10461.5302767496	13276.0311320676	20579.7190346157	31621.756351457	29280.7154498687	10553.107518248	13373.1064953569	20690.2998624014	31740.6399550644	29409.0237779649
50	5.34661053862578	10.5529580102853	18.6222353312773	25.4165114700063	36.847374886953	18721.4011131074	23885.047223316	37440.8370607551	57863.3034223061	53622.8179400387	18851.5770432545	24023.7760990088	37600.6460174705	58036.1044774463	53810.4025378887


==> Data/Fig3data5span.txt <==
lpch	capc	capcl	capscl	capescl	capoescl	pjbitamp_c	pjbitamp_cl	pjbitamp_scl	pjbitamp_escl	pjbitamp_oescl	pjbittrx_c	pjbittrx_cl	pjbittrx_scl	pjbittrx_escl	pjbittrx_oescl
-12	23.1702106690029	46.6378030256004	84.6319708128693	115.027010349866	137.043155673386	0.111611027135937	0.164307135141493	0.347273848763626	0.556210896074532	0.782025328271508	30.1501812388047	31.5551511505935	35.5112901349998	38.7385472589973	51.2186922748014
-11	25.2599808947211	51.0235488406198	93.3711260853818	127.634910248271	153.647763580169	0.102413513581494	0.150201945917465	0.319796915450597	0.505338611903119	0.71724573679727	27.6558785340341	28.8428357055377	32.1926051889488	34.9159868542753	45.7032568504151
-10	27.3385824846348	55.4081049427056	102.217134604308	140.50677189397	170.994915328268	0.0946875084456415	0.13834610854567	0.297623120810491	0.463570919272788	0.667645260870529	25.5532130333581	26.5604733679753	29.412115632466	31.7218507928886	41.0898998450533
-9	29.3840477272595	59.7451238758878	111.076607700402	153.507551339803	188.945802547165	0.0881987536472067	0.128353768387694	0.279960475910467	0.429409135736758	0.63145945081134	23.7745202046678	24.6324455674315	27.0722803136475	29.0403794864911	37.2133782170385
-8	31.3748264377475	63.9888393623437	119.855979477329	166.500176009311	207.347256242605	0.0827767631289736	0.119926999338521	0.266223117418825	0.401721383573041	0.607539878899882	22.2661664109083	22.9989167511286	25.0960231238749	26.7800718770548	33.9429219102524
-7	33.290189380757	68.0947984389215	128.462845821549	179.347752994543	226.034111323533	0.0783117553523734	0.11284158258651	0.255997917805263	0.379681688150102	0.595281654767363	20.9853721520203	21.6122810928327	23.4222292196872	24.868418941154	31.1747369393131
-6	35.1107855732169	72.0208770364659	136.807538751716	191.915786982542	244.83218570038	0.0747601153923276	0.10693993521267	0.249022603758422	0.362729283041006	0.594585662948353	19.8977287171237	20.4343791478557	22.0022097976379	23.2477668771579	28.8261679617673
-5	36.8193480405644	75.7286157771262	144.805145714591	204.074748379121	263.562083726973	0.0721609275332002	0.102132594302405	0.245174954942468	0.350546608929108	0.605853744118218	18.9752658720642	19.4343227443065	20.7969308011446	21.8720725933235	26.831173798729
-4	38.401485556369	79.1848024740856	152.378041862365	215.70321524358	282.043891278775	0.0706657399568992	0.0984117666634564	0.244474072823061	0.343055869197343	0.630016660995795	18.1949645767389	18.5868079520188	19.774847108382	20.704365713561	25.1368406473664
-3	39.8464451351707	82.3631117201232	159.458814221996	226.691607916574	300.102627546401	0.0705790515987126	0.0958862226978925	0.247097959065038	0.340436304369197	0.66859701958291	17.5376328286412	17.8708338834273	18.9102243250799	19.7147750386744	23.700717919395
-2	41.1477008149431	85.2455257639371	165.993262873558	236.946286527654	317.574098497745	0.0723942112938784	0.0948681855568309	0.253432778968959	0.343171627480201	0.72381541917605	16.9870695446783	17.2687900645083	18.1818712497936	18.8790181451145	22.4888146199817
-1	42.3032349365299	87.8232423892552	171.943022814499	246.393551222235	334.310616338425	0.0767929705051918	0.0961101048924869	0.26420329527644	0.352159672742335	0.79876533949672	16.5294354467662	16.7659569492071	17.5722623911705	18.1773015168104	21.4741482385039
0	43.3154320239881	90.0968453702816	177.287315638644	254.98294194439	350.185966521579	0.0845847800480325	0.101310429667636	0.280743387323541	0.368921086824024	0.88990944234716	16.152761119939	16.3504920073713	17.0670542933211	17.5936027322255	20.62799337717
1	44.1905873408793	92.0756581735439	182.02344045579	262.689233726085	365.099056845879	0.0966204249095017	0.113115992278238	0.305013690292632	0.395630307731584	0.919313104784932	15.8465808097119	16.0130837909407	16.6545563236372	17.1150060419487	19.8511615179617
2	44.9381137576561	93.776375023492	186.165831486758	269.512682712864	378.975871087745	0.113766495169457	0.133175133126347	0.338649430510908	0.434478640347453	0.976922033179854	15.6017329851164	15.7447830635166	16.3243970633234	16.7305577554041	19.2155502080054
3	45.5695837995692	95.2212052096149	189.743783629909	275.477365874748	391.769627240132	0.136981083157034	0.161621881179489	0.382762331832395	0.487575419706035	1.06197146207337	15.4103266344627	15.5363485166724	16.0670706294082	16.4308090354831	18.7049930732493
4	46.0977548470395	96.435832752715	192.79819308077	280.627797185549	403.459330452367	0.167445348695366	0.198964660129637	0.438959269044289	0.557701475957333	1.17299827510931	15.2657945483354	15.3800437073138	15.8747885807498	16.2083249852744	18.3048365504818
5	46.5356990617523	97.4474753784464	195.377806438137	285.02429888687	414.047131292243	0.206694935312005	0.246704374834747	0.509720973125888	0.648638823661637	1.28115016860875	15.1629546248122	15.2701823491426	15.7417478560887	16.0578513615135	17.974901864044
6	46.8961126678693	98.2832478164256	197.535488082156	288.737778087445	423.554996434198	0.256737783807381	0.307183575641906	0.598414049118096	0.765281638793292	1.42691277710562	15.0980532021931	15.2029062193876	15.6640613861792	15.9763150861376	17.7459269740585
7	47.1908305216497	98.9689329338567	199.324919313034	291.844572067793	432.021164414107	0.320173163774985	0.383537068026939	0.709381415590408	0.913840594672999	1.61530615416407	15.0688010710693	15.1760578783546	15.6397775259045	15.9629469353583	17.614522325376
8	47.4305342656165	99.5281733983084	200.797983655736	294.421900576224	439.496731795346	0.400330768682392	0.479789170142197	0.848138194650674	1.10216070003534	1.85372517926542	15.0744222748484	15.1891920458598	15.6690041506669	16.0195292497399	17.5808045861235
9	47.6246203917708	99.9820344328185	202.002927033554	296.544259167826	446.042555069706	0.501444916516367	0.601042671484253	1.02165244468401	1.34014291060666	2.15203176120992	15.1157346320993	15.2436733031275	15.7541122347625	16.1507482898003	17.648311031962
10	47.7811866389158	100.348857542836	202.983250034677	298.280872673931	451.726514753007	0.628876448496306	0.753740946133376	1.23871108201996	1.64027896733579	2.52291802264128	15.1952790215361	15.3428457535803	15.9000193401723	16.3646558964631	17.8242115581321
11	47.9070968836474	100.644319231778	203.777209377894	299.694154037758	456.621100499338	0.789395227298357	0.946007044350395	1.51038533481739	2.01832347216223	2.98250526709666	15.3175141339895	15.4922825934799	16.1145700181063	16.6732639867732	18.1197820868524
12	48.008091425477	100.88161802724	204.417774097556	300.839004693077	460.801244233751	0.991538476091542	1.18807439575208	1.85061880487669	2.49413802609111	3.55082148028935	15.489094603279	15.7001334668575	16.4090397305431	17.0933087834895	18.550780977998
13	48.0889178224621	101.071729073711	204.932885375808	301.762746856292	464.342339813193	1.24606397445872	1.49283090299815	2.2769689269329	3.09275266839884	4.25378248489235	15.7192530482811	15.9775934910836	16.7987963756734	17.6472331195315	19.1393516164532
14	48.1534651171163	101.223682291976	205.345891688518	302.505479339806	467.318422745799	1.56652216826726	1.87650505061812	2.81154125810353	3.84570184000034	5.12327937032906	16.0203106611042	16.3395236530945	17.3041613710698	18.3644471188799	19.9140508519829
15	48.2048904453441	101.34483450721	205.676060255107	303.100676626236	469.800521433707	1.96997768734425	2.35953058983123	3.48216661421312	4.7927069563513	6.19834136390768	16.4083467733427	16.8052594433906	17.9515219505063	19.2829418475651	20.9109687124393
16	48.2457313968058	101.441116765358	205.939093437421	303.575888735649	471.855214961535	2.4779189236183	2.96763618844072	4.3238844112328	5.98379658442646	7.52876010304788	16.9040656489238	17.3996539607446	18.7747589408146	20.4513487286105	22.1773213159688
17	48.2780001948456	101.517245128625	206.147600400189	303.953435076688	473.543430863369	3.11740470293549	3.73321889274548	5.38081260970812	7.48197953760067	9.17652070545841	17.5339090566993	18.1544140123044	19.8170708742854	21.9315612601823	23.7728587591782
18	48.3032569873888	101.576886835096	206.311488281407	304.251012228933	474.91948722519	3.92251040119829	4.69707625059984	6.70850667472604	9.36661779450909	11.2193327514164	18.3314766574844	19.1098038465609	21.1332971931327	23.8020668923588	25.7733786179794
19	48.3226594318344	101.622774094065	206.438242782803	304.482150000887	476.030331818277	4.93615315082212	5.91059278593942	8.37693883218415	11.7376877886466	13.7524787345735	19.339333939781	20.3168123863302	22.7928724299677	26.1621786824058	28.2725618847343
20	48.3369843146185	101.656754966522	206.533065048012	304.656450072875	476.914864237356	6.21239863927262	7.43850416657997	10.4742675562665	14.7211746971222	16.8965592247976	20.6113109808005	21.8399081901702	24.8835825940701	29.1374130500256	31.3897120248327
21	48.3466139523132	101.67976428588	206.598818824456	304.779524703128	477.603149391945	7.81938295016995	9.36240004881447	13.1116204918616	18.4759222000569	20.8019789030625	22.2154273285105	23.7605451495826	27.5163495069324	32.8863390555791	35.2742452790274
22	48.3514750729314	101.69168630614	206.635716754593	304.852515346064	478.115238395581	9.84302620128183	11.7851796101229	16.4291902349697	23.2023725444851	25.6561087475978	24.237623242017	26.181636716682	30.8313470679745	37.6093391231084	40.1128744913434
23	48.3509098995954	101.691062790698	206.640632907475	304.871005917688	478.459192565887	12.3917778855292	14.836751745333	20.6040565139427	29.1538016688008	31.6977742836532	26.7865431845753	29.2332971233001	35.0058707076329	43.5598944580436	46.1441473649859
24	48.343446918736	101.674572629697	206.605863839112	304.82304292887	478.627736248095	15.6027304454345	18.6813922513902	25.8603278970048	36.6509242971844	39.2229630927776	29.9997179248329	33.0802725430433	40.2645657279188	51.0592838417903	53.6642490370112
25	48.3264204882715	101.636167843935	206.517064229119	304.685822549171	478.592719239152	19.6495930563109	23.5273656196658	32.4824928735688	46.1011944863153	48.6052585705568	34.0516529019996	37.9316867492072	46.8929243365025	60.5160430777401	63.0476011347906
26	48.2953619642938	101.565691759307	206.349947957508	304.420393394987	478.296233028219	24.7532795998454	29.6397506738899	40.833381522298	58.0249094134295	60.3242781872094	39.1646013436306	44.0540669123834	55.2554835361682	72.4523265487243	74.7755732690007
27	48.24304917402	101.446726507994	206.065173442568	303.963462909633	477.636820929135	31.1963234529707	37.3579929361172	51.3790481327957	73.0916217924793	74.9951808009634	45.6232722448976	51.789212655017	65.8210809629063	87.5407268196375	89.4664269384665
28	48.1580586867229	101.253327761436	205.600658496248	303.215155003825	476.448894539641	39.3431553225274	47.1207577723902	64.7245302134038	92.1728998517387	93.4097603307353	53.7955651367935	61.5795418179808	79.1991920251232	106.657663978864	107.917087515697
29	48.0226315037148	100.945244203707	204.86051832408	302.021572927885	474.473654240904	49.6697760534786	59.5025677339187	81.6674233184858	116.422062630598	116.621166599943	64.1629426752653	74.0054797982617	96.194380607992	130.964070201192	131.188887985988
30	47.8096825085625	100.46129965937	203.700209213475	300.151830852423	471.321541643853	62.8090602056492	75.2701493082135	103.281545971925	147.399678792114	146.06896230877	77.3667808070221	89.8429251429273	117.891251143514	162.03227319451	160.734109961247
31	47.4789632682015	99.7110906348306	201.90895307521	297.271933135089	466.431465504839	79.6227048385774	95.4724577827775	131.052184708088	187.277575328518	183.756023633316	94.2818286292213	110.154876665964	145.791501388569	202.051926723489	198.574920965893
32	46.9729249084722	98.5664713215202	199.194139170691	292.924050500709	459.04315629858	101.318919571775	121.588460657838	167.099439562182	239.176532065759	232.590307060018	116.135965803325	136.441381538251	182.039638166368	254.170179710917	247.647714855254
33	46.213967867178	96.8569448324284	195.178798952724	286.529848571668	448.215725214519	129.647723504338	155.772504772286	214.548842732573	307.726060316173	296.886000414943	144.708105291947	170.88757992289	229.796400438473	323.054306297853	312.307146106991
34	45.1064690575095	94.3767062618668	189.430144830175	277.44556422345	432.936927323909	167.224274899601	201.25966836389	278.140166163337	399.980913438196	383.261062424192	182.654434132695	216.771970689189	293.850442912943	415.81104578251	399.226436509338
35	43.5481064698286	90.9126851422918	181.5356120217	265.089145282209	412.346505309613	218.056419740196	263.025033213816	365.211314695872	526.898275933014	501.98969290856	234.03874495294	279.128396542141	381.604792354923	543.466287404493	518.752294048613
36	41.452748067371	86.2962580024366	171.220159014181	249.119091777518	386.02209074738	288.393073982915	348.842672485633	487.278703613091	705.714643386609	669.212362110896	305.183275657092	365.807486880698	504.659834533273	723.344765464617	687.118073119864
37	38.7794224792872	80.4634954972038	158.458908568685	229.586889005177	354.190958762937	388.093899488194	471.001916018915	662.627847869488	963.872743051844	910.596739310637	406.041562333656	489.196502159544	681.408742089203	983.002755305727	930.111636088751
38	35.5532915787264	73.4929445438496	143.521844482143	206.974979347056	317.743546332932	532.915483470989	649.196128258464	920.758367305574	1345.8314686609	1267.74283618986	552.491729975728	669.116407804843	941.493886771186	1367.05142487907	1289.49622844525
39	31.8662330693956	65.598848922079	126.927674145447	182.106639126322	278.060853377106	748.526921644747	915.641251552976	1310.40123763655	1925.4569612592	1809.91752179473	770.368223014893	937.958716326466	1333.84766112171	1949.57469810323	1834.77538983352
40	27.8588172874989	57.0892992916027	109.34798569953	156.001534728712	236.787486476731	1077.89256942147	1324.54542383628	1914.53466301716	2829.36920265643	2656.1871804151	1102.87568312717	1350.18945902617	1941.75052786333	2857.52277183534	2685.37791216722
41	23.6973523894304	48.3192551417985	91.521124398015	129.758230273999	195.663299538958	1595.28516420335	1970.15927803564	2879.25359276611	4282.02356993919	4018.59506814135	1624.6555338785	2000.45775833514	2911.77067578464	4315.87113391047	4053.92105935322
42	19.5572132245164	39.658447986502	74.1986560585823	104.482563231948	156.419895979002	2433.49905750231	3021.94012196552	4470.37645820834	6694.39210791956	6285.96669665815	2469.08694990855	3058.85533358697	4510.48500138263	6736.42783009312	6330.15544871389
43	15.6126582509923	31.47080040805	58.1034978401782	81.2225940247489	120.669843789757	3837.61408701763	4794.17386955845	7185.98822682142	10840.6106484928	10191.7293233923	3882.19329888603	4840.69318209635	7237.20717422775	10894.6842723746	10249.0095831732
44	12.0256060154827	24.0886193997697	43.8657222282577	60.8635141740556	89.7245881009338	6272.36296355776	7885.14455124105	11981.7525749123	18211.8100488877	17149.2308035349	6330.23946467578	7945.92013890358	12049.5959808527	18283.9715081725	17226.2665430829
45	8.92699003870817	17.7706443786434	31.9279680290476	43.9840489609483	64.3667236535154	10637.3415228838	13456.0748150936	20722.3068917847	31724.7156243947	29914.769894551	10715.3073318499	13538.4578715999	20815.5167069941	31824.5700057841	30022.1545742064
46	6.39364248690334	12.6544193831159	22.4595143244486	30.7440980752085	44.7024407279701	18697.7696411986	23789.1730582969	37083.3163035475	57136.9092641902	53914.9659427969	18806.6277766708	23904.8638660438	37215.8213950205	57279.765951326	54069.588372522
47	4.43376695115141	8.73217556101133	15.3396658750762	20.8883040002106	30.2133834529082	33944.1776141129	43400.9374674472	68349.8302144462	105867.629488008	99869.6078232231	34101.1547416137	43568.5932812557	68543.8370477264	106077.890694469	100098.380612301
48	2.99294177790464	5.87142761247734	10.2316498487119	13.8767289634555	19.9920306456096	63305.2727917629	81260.1946247957	128998.950088137	200617.618129155	188992.802524354	63537.8199148437	81509.5377312131	129289.812270093	200934.1192305	189338.540289693
49	1.97848399341331	3.86997510044346	6.70412621138434	9.06605511481649	13.0240966963526	120560.658680123	155207.748287875	247840.116458818	386570.988934614	363332.469261254	120912.443178919	155586.045295479	248284.02218287	387055.433375374	363863.177851734
50	1.287991769562	2.51414095015985	4.33733567450997	5.85358175907376	8.39258855148922	233144.441264294	300768.221135705	482253.713617057	753735.085110461	706287.480796671	233684.817388154	301350.527390216	482939.849121276	754485.394951644	707111.064600118


==> Data/Fig3dataSMF_3span.txt <==
lpch	capc	pjbitamp_c	pjbittrx_c
-4	11.7230464684599	0.159124326761248	59.5293573009752
-3	13.4631894322406	0.143594423194901	51.840111322324
-2	15.3226098537131	0.133640102546871	45.5567114099024
-1	17.2854852424079	0.129191398734599	40.3941877375382
0	19.333957473598	0.130266950063592	36.1291047953645
1	21.4486021991074	0.136842138276699	32.5865091859952
2	23.6084986024149	0.148861016037579	29.6297700615965
3	25.7906808856051	0.166376881444961	27.1528687498496
4	27.9686386146474	0.189714997385828	25.0747303029038
5	30.1093083365881	0.219601563464166	23.3353766659509
6	32.16767003972	0.257292517631564	21.8939233068865
7	34.0778058364855	0.3047832203081	20.7286333748513
8	35.7398004121264	0.365211961905944	19.8392994490831
9	37.0050206391348	0.443623188163854	19.2518818508801
10	37.6708621827976	0.548323464551873	19.0241416346448
11	37.5079252722315	0.693092880197758	19.249171227599
12	36.3374654199759	0.900512011832087	20.0542970091034
13	34.1278552637274	1.20697000468317	21.6008680279129
14	31.0286470197783	1.67117288277199	24.1020574636032
15	27.3092778618675	2.39035453907842	27.8761987097088
16	23.2669809409768	3.53204381472243	33.4456798711406
17	19.1717720967927	5.39635273952643	41.6997260785218
18	15.2527153833624	8.53912718689016	54.1703464489498
19	11.6971533926276	14.0177850999052	73.5194413266815
20	8.64279069074149	23.8838866657445	104.41343145104
21	6.16267444821432	42.1686258763215	155.106605295577
22	4.25716140463569	76.8490285941108	240.338249191224
23	2.86486791674741	143.765208099962	386.708345523971
24	1.88944263197213	274.42560953962	642.788209293993
25	1.22800167451131	531.56864933689	1098.34312077805
26	0.790024761562525	1040.20179470012	1921.18683955294
27	0.504783872902061	2049.5231207801	3428.33103712381
28	0.321078371673617	4056.4603628098	6224.15542234343
29	0.203632189969492	8052.14995035371	11470.0771459718
30	0.128903986488946	16013.7091292915	21413.0766659944

